Adaptive Agents and Data Quality in Agent-Based Financial Markets

We present our Agent-Based Market Microstructure Simulation (ABMMS), an Agent-Based Financial Market (ABFM) that captures much of the complexity present in the US National Market System for equities (NMS). Agent-Based models are a natural choice for understanding financial markets. Financial markets feature a constrained action space that should simplify model creation, produce a wealth of data that should aid model validation, and a successful ABFM could strongly impact system design and policy development processes. Despite these advantages, ABFMs have largely remained an academic novelty. We hypothesize that two factors limit the usefulness of ABFMs. First, many ABFMs fail to capture relevant microstructure mechanisms, leading to differences in the mechanics of trading. Second, the simple agents that commonly populate ABFMs do not display the breadth of behaviors observed in human traders or the trading systems that they create. We investigate these issues through the development of ABMMS, which features a fragmented market structure, communication infrastructure with propagation delays, realistic auction mechanisms, and more. As a baseline, we populate ABMMS with simple trading agents and investigate properties of the generated data. We then compare the baseline with experimental conditions that explore the impacts of market topology or meta-reinforcement learning agents. The combination of detailed market mechanisms and adaptive agents leads to models whose generated data more accurately reproduce stylized facts observed in actual markets. These improvements increase the utility of ABFMs as tools to inform design and policy decisions.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle


==> figures/dislocation_stats.csv <==
,trial_label,trial_id,total_dislocations,daily_dislocations_mean,daily_dislocations_std,mean_magnitude_min,mean_magnitude_25%,mean_magnitude_50%,mean_magnitude_75%,mean_magnitude_max,mean_magnitude_mean,duration_min,duration_25%,duration_50%,duration_75%,duration_max,duration_mean,duration_std
0,zip_nms,1,48464,4846.4,765.959153610687,1.0,3.5,7.0,11.5,923.0,8.31757593265104,0.0,5e-06,0.522586,2.89781025,63011.362273000006,10.63946686290855,701.0226534959777
1,zip_nms,2,52047,5204.7,301.34585611884563,1.0,4.0,7.0,13.0,969.5,9.158366476453974,0.0,1.0000000000000002e-06,0.429914,2.5909050000000002,235821.635714,14.052114203373876,1513.0584522290515
2,zip_nms,3,54896,5489.6,360.01430527133226,1.0,4.0,8.0,14.0,1336.0,9.746976100262314,0.0,1.0000000000000002e-06,0.37497650000000005,2.5224217500000004,235813.511969,15.703416156240893,1521.4937309287773
3,zip_nms,4,56476,5647.6,309.9303147483318,1.0,5.0,10.0,17.0,615.0,12.0758906438133,0.0,1.0000000000000002e-06,0.3989315,2.5432490000000003,235807.002114,15.273275239553087,1500.0496605837222
4,zip_nms,5,65988,5499.0,528.5747818426452,1.0,5.0,10.0,15.5,172.5,11.302350427350428,0.0,0.0,0.38841400000000004,2.4740970000000004,63019.657349,6.278295593714009,490.58553819650683
5,zip_nms,6,59974,4997.833333333333,522.5357085086786,1.0,4.0,8.0,13.0,746.5,9.36629205989262,0.0,2.0000000000000003e-06,0.500561,2.9162185000000003,63016.135629000004,9.150439469036584,630.1757252123164
6,zip_nms,7,41213,5151.625,465.9573254780599,1.0,4.5,8.5,13.5,365.5,9.598767379225002,0.0,2.0000000000000003e-06,0.5005890000000001,2.9658710000000004,322200.85599,15.211698399364284,1675.6735675878517
7,zip_nms,8,56832,5683.2,316.1274663802562,1.0,4.0,9.0,14.0,571.5,9.953529701576576,0.0,0.0,0.3155855,2.09971825,149403.98725900002,6.9626456175394145,729.6884477148777
8,zip_nms,9,59422,4951.833333333333,315.6004858466898,1.0,4.0,8.0,13.5,481.0,9.527986267712295,0.0,5e-06,0.5478555,3.1658290000000004,149416.777023,13.324952884941604,1041.8323054621162
9,zip_nms,10,49637,4963.7,794.4340438324631,1.0,5.0,10.0,16.0,1334.5,11.240072929467937,0.0,6e-06,0.53159,2.931744,63012.683111000006,9.176513475351049,632.3377155054721
10,zip_nms,11,56332,5633.2,725.8849426734239,1.0,4.0,7.5,12.0,1402.0,8.811261805013137,0.0,0.0,0.318816,2.031581,235800.905602,8.532761516793297,1062.0534797894757
11,zip_nms,12,53363,4446.916666666667,512.8610354342263,1.0,4.0,7.5,12.0,1354.0,8.520070086014654,0.0,1.8e-05,0.7001660000000001,3.5714915000000005,63032.092757000006,9.241099889961209,609.9550248409616
12,zip_nms,13,47875,4787.5,663.8828021571277,1.0,3.5,7.0,10.5,301.0,7.7957702349869455,0.0,5e-06,0.542335,3.0650500000000003,235827.385421,18.092873767394256,1629.3114198204635
13,zip_nms,14,49927,4992.7,478.28947824513136,1.0,4.0,7.0,12.0,765.0,8.577152642858573,0.0,4.000000000000001e-06,0.49627200000000005,2.8441545,235802.749447,17.271988230136,1595.37923222036
14,zip_nms,15,53652,5365.2,601.1634137237561,1.0,3.5,7.0,11.0,1304.5,8.282757399537761,0.0,0.0,0.362243,2.23099925,235812.161525,10.17661265313502,1121.763895476293
15,zip_nms,16,54889,5488.9,518.4445968471463,1.0,4.0,8.0,12.0,1259.0,8.76135473409973,0.0,1.0000000000000002e-06,0.426121,2.496372,63037.249109000004,5.853460612235604,465.9064460420329
16,zip_nms,17,55803,5580.3,505.4043678085895,1.0,4.5,9.5,15.0,569.0,10.950119169220292,0.0,0.0,0.381749,2.4220395000000003,235809.940758,14.245970751034895,1485.3443526667656
17,zip_nms,18,44942,4494.2,555.9749994379243,1.0,4.0,8.0,12.5,558.5,9.197031729785056,0.0,1.4000000000000001e-05,0.6925175000000001,3.5738762500000005,235812.37913900003,19.408935289217215,1681.594598977127
18,zip_nms,19,62119,5176.583333333333,569.1572205170261,1.0,5.0,9.5,15.5,1647.0,11.03610006600235,0.0,3e-06,0.478055,2.9289125,149409.56783400002,10.282546970089667,823.9175549251813
19,zip_nms,20,47998,4799.8,416.8004018712074,1.0,4.5,8.0,12.5,259.5,9.101129213717238,0.0,9e-06,0.6107750000000001,3.373701,63029.351633000006,8.407652612733862,575.2544667137252
20,zip_nms,21,41085,5135.625,587.2450333265209,1.0,4.0,8.0,12.5,887.0,9.130826335645613,0.0,4.000000000000001e-06,0.47523800000000005,2.765159,235836.209873,18.792500404089086,1731.1759994060885
21,zip_nms,22,48042,4804.2,729.6832018074693,1.0,5.0,9.0,14.0,891.0,10.20988926356105,0.0,8.000000000000001e-06,0.6065659999999999,3.330286,63035.197697,9.672083017422256,642.8834119765369
22,zip_nms,23,63701,5308.416666666667,470.5875494173923,1.0,5.0,8.5,14.0,297.0,10.32415503681261,0.0,1.0000000000000002e-06,0.416555,2.48841,63020.519635000004,8.404269548986674,611.5176433515289
23,zip_nms,24,53171,5317.1,431.5846382808359,1.0,4.0,8.5,14.0,533.0,10.023744146245134,0.0,2.0000000000000003e-06,0.42822200000000005,2.674459,235804.42876900002,10.587995580974594,1126.8419627248463
24,zip_nms,25,59780,4981.666666666667,244.24530019361003,1.0,4.0,8.0,12.0,1272.0,8.900100368016059,0.0,3.7500000000000005e-06,0.5252195000000001,3.0063665000000004,149402.55089500002,10.662121303011043,839.8937694128439
25,zip_nms,26,49691,4969.1,561.3593323353589,1.0,4.5,8.0,13.0,1226.0,9.719124187478618,0.0,5e-06,0.542494,3.12656,63021.232024000004,10.553995224990443,692.3132823640053
26,zip_nms,27,48754,4875.4,582.6106547257783,1.0,4.5,8.5,13.5,320.0,9.797339705460065,0.0,5e-06,0.532208,3.1041455,63043.174415,8.182017050908645,570.7877428053459
27,zip_nms,28,55026,5502.6,278.5972451407228,1.0,5.0,10.0,16.0,1370.0,11.594409915312761,0.0,2.0000000000000003e-06,0.43289050000000007,2.6801035000000004,235823.68270700003,15.697962243357685,1519.7394330819268
28,zip_nms,29,51293,5129.3,558.7229411792575,1.0,5.0,10.0,15.5,773.0,11.181681710954711,0.0,6e-06,0.521799,3.0525860000000002,63025.135241,9.050735327510576,622.1034839230917
29,zip_nms,30,49009,4900.9,371.5698790268124,1.0,5.0,9.0,15.0,1143.5,10.567650839641699,0.0,7.000000000000001e-06,0.619483,3.3993270000000004,63030.68960500001,9.58591822130629,636.5212335204467
30,zip_no_arb_nms,1,38507,3850.7,443.1092698195334,1.0,3.0,6.0,10.0,1006.5,7.255187368530397,0.0,0.05409800000000001,0.965721,3.914486,235825.98434400003,19.057446147661462,1759.0387669041459
31,zip_no_arb_nms,2,37607,3760.7,457.7039982346669,1.0,4.0,8.0,12.5,848.0,9.199071981280081,0.0,0.0711925,1.0440960000000001,4.193678500000001,235855.797655,18.412403531922248,1416.7056243269255
32,zip_no_arb_nms,3,39072,3907.2,337.0937555043107,1.0,3.0,6.0,9.5,903.5,6.87039312039312,0.0,0.04158275,0.9439405000000001,3.7756180000000006,63027.997536,9.87461783215602,637.5806542470099
33,zip_no_arb_nms,4,29951,3743.875,546.8540900764419,1.0,4.0,7.0,12.0,308.0,8.463707388734933,0.0,0.078126,1.0542820000000002,4.2388025,149436.436873,17.179376710193317,1129.5237711667944
34,zip_no_arb_nms,5,44946,3745.5,233.51188406588648,1.0,4.0,7.0,12.0,1117.5,8.48656165175989,0.0,0.049661000000000004,0.9787455,3.93571975,149408.12581300002,13.938537235148845,968.6089577342144
35,zip_no_arb_nms,6,48018,4001.5,403.5554484826094,1.0,3.0,6.0,10.0,972.5,7.204777375150985,0.0,0.04690975000000001,0.8996660000000001,3.4880327500000003,63038.359386000004,12.39531579670124,760.7735708347623
36,zip_no_arb_nms,7,29500,3687.5,322.6925781607008,1.0,3.0,6.0,10.0,1475.5,7.300118644067797,0.0,0.08319875000000002,1.101169,4.406866000000001,322210.65568,14.773804011627124,1875.973331963134
37,zip_no_arb_nms,8,37322,3732.2,269.42684535880977,1.0,3.5,6.0,10.0,920.5,7.150380472643481,0.0,0.073978,1.0730410000000001,4.2293875000000005,149420.393132,20.219857355741922,1314.5650986223218
38,zip_no_arb_nms,9,47137,3928.0833333333335,306.3335464272019,1.0,3.0,6.0,9.5,800.5,6.760729363345143,0.0,0.009712,0.737704,2.9150910000000003,63031.317753,9.54659305293082,648.9368199435553
39,zip_no_arb_nms,10,39222,3922.2,447.5470087041137,1.0,3.0,6.0,10.0,202.0,7.306052725511193,0.0,0.03400500000000001,0.8395745000000001,3.36710325,235813.558561,10.775610014711134,1232.4972169513971
40,zip_no_arb_nms,11,37219,3721.9,162.85975561813913,1.0,3.5,7.0,11.0,1340.0,7.806120529836911,0.0,0.07534550000000001,1.053728,4.2307760000000005,149406.415321,16.85239056960155,1232.6793931838058
41,zip_no_arb_nms,12,34974,3497.4,291.997089026586,1.0,3.0,6.0,9.0,1077.0,6.602461828787099,0.0,0.08700125,1.0878095,4.33704025,63029.14739500001,9.344563486990335,583.6074905386911
42,zip_no_arb_nms,13,35490,3549.0,118.29359661452517,1.0,3.0,5.0,8.0,636.0,5.89880247957171,0.0,0.09634100000000001,1.121078,4.605139,63016.328635000005,14.61792447717667,819.1797943840513
43,zip_no_arb_nms,14,40783,4078.3,421.5576176514902,1.0,3.0,6.0,10.0,1503.0,7.194664443518133,0.0,0.039115000000000004,0.8849250000000001,3.559585,235818.75183000002,16.72690196348969,1360.2398257643379
44,zip_no_arb_nms,15,40731,4073.1,379.501548086434,1.0,3.0,5.0,8.0,741.5,6.080994819670521,0.0,0.021681,0.780016,3.095476,63050.56828100001,10.679891455770788,698.2613496971951
45,zip_no_arb_nms,16,47741,3978.4166666666665,272.3485664854263,1.0,4.0,7.0,11.0,1145.0,8.206101673613874,0.0,0.039977000000000006,0.9034230000000001,3.632978,63052.011937,12.551508445759408,762.9804793633645
46,zip_no_arb_nms,17,29655,3706.875,418.88967819701645,1.0,3.0,6.0,10.0,1050.5,7.0199291856348,0.0,0.0616895,0.9914130000000001,4.078001,63017.942853,7.945080108345978,517.5075716173129
47,zip_no_arb_nms,18,41422,3451.8333333333335,435.6242264459894,1.0,3.5,7.0,11.0,1398.5,7.762903770942978,0.0,0.086421,1.10013,4.547642250000001,63024.568056000004,13.240205509246293,758.3038973067079
48,zip_no_arb_nms,19,44392,3699.3333333333335,392.8023251798119,1.0,3.0,6.0,9.0,890.0,6.79095332492341,0.0,0.05939125,0.9541470000000001,3.81378625,63039.146498,9.274670579451252,598.2507422909586
49,zip_no_arb_nms,20,35872,3587.2,346.0495990461483,1.0,3.0,6.0,10.0,1530.0,7.2553663024085635,0.0,0.08615900000000001,1.0678355000000002,4.26996275,235817.05332,19.21136006863292,1450.271070444523
50,zip_no_arb_nms,21,38907,3890.7,365.03092334759805,1.0,3.0,6.0,9.5,296.5,6.936939368237078,0.0,0.050312,0.9432680000000001,3.7817915,235838.61740800002,11.147136579972756,1237.557420304646
51,zip_no_arb_nms,22,38018,3801.8,481.4730781674091,1.0,4.0,7.0,12.0,2004.5,8.537455941922248,0.0,0.062325500000000006,1.0178575,4.19764425,63006.524476000006,8.682046859093061,559.6599760243154
52,zip_no_arb_nms,23,46926,3910.5,597.0245388591661,1.0,4.0,8.0,12.0,272.0,8.748146017133358,0.0,0.054381500000000006,0.9978215000000001,3.97733125,149425.700025,15.317194044069385,1135.6702213126177
53,zip_no_arb_nms,24,37042,3704.2,178.73954514880023,1.0,3.0,6.0,9.5,360.5,6.954227633497111,0.0,0.08285050000000001,1.0709715000000002,4.18345325,235804.82399700003,16.90761777879164,1389.1039159776744
54,zip_no_arb_nms,25,42819,4281.9,506.69436053700065,1.0,4.0,7.0,11.0,1049.0,7.688292580396553,0.0,0.0197875,0.794536,3.163543,235831.55846,19.828573541068216,1722.8190047309686
55,zip_no_arb_nms,26,47224,3935.3333333333335,388.95715273879034,1.0,4.0,7.5,12.0,351.0,8.74102151448416,0.0,0.06066175,0.938354,3.67140925,149408.30710900002,15.05529220866509,1132.0297895221925
56,zip_no_arb_nms,27,38191,3819.1,256.4598896513839,1.0,4.0,7.0,11.0,1296.0,8.036526930428636,0.0,0.0642415,1.029052,4.1139030000000005,149402.890493,12.485030287999791,946.7771241883481
57,zip_no_arb_nms,28,37286,3728.6,672.3670314642145,1.0,3.0,7.0,12.0,252.5,8.271750791181677,0.0,0.050891000000000006,0.9904255000000001,3.9768765000000004,235805.96121900002,21.430517190902755,1817.0886045588356
58,zip_no_arb_nms,29,39997,3999.7,481.97531057098763,1.0,3.0,6.0,10.0,234.5,7.366840013000975,0.0,0.042003000000000006,0.9078620000000001,3.653776,235807.84608100003,22.968754032727453,1810.0807386445533
59,zip_no_arb_nms,30,35921,3592.1,298.3469875832501,1.0,3.5,6.0,10.0,744.0,7.292850978536232,0.0,0.08789000000000001,1.103742,4.402227,235812.548386,17.515484546198604,1410.6806700332415
60,zip_simple,1,3016,377.0,698.9015190521003,1.0,4.0,10.0,17.0,62.0,12.306531830238727,0.0,0.4843295000000001,2.1174990000000005,7.250297000000001,360184.46235800005,181.31012238163134,6887.056385848268
61,zip_simple,2,3899,389.9,383.95074553906,1.0,3.0,6.0,11.0,182.0,7.861502949474224,0.0,0.37776850000000006,1.5119280000000002,5.070584500000001,102.59515800000001,5.211860482944346,9.807474229337124
62,zip_simple,3,6445,805.625,187.21884476017186,1.0,3.0,6.0,12.0,317.0,8.331497284716836,0.0,0.602097,2.524502,8.46308,330052.494474,59.904252186656336,4111.153971162291
63,zip_simple,4,2678,1339.0,,1.0,4.0,9.0,16.0,49.0,11.029499626587006,0.0,0.5102087500000001,1.9556460000000002,6.54052325,152.619177,6.567464156460045,12.826138681425002
64,zip_simple,5,3550,591.6666666666666,800.0444258497982,1.0,4.0,8.0,13.0,1113.0,9.423521126760564,0.0,0.44836925000000005,1.8347695000000002,6.3611942500000005,247286.897532,96.72399073690141,4285.428124733506
65,zip_simple,6,3744,374.4,615.3979809846633,1.0,3.0,7.0,13.0,60.0,8.805555555555555,0.0,0.5027145000000001,2.1081925000000004,7.45034925,149494.129175,69.09459984455131,2757.8858111038558
66,zip_simple,7,3397,339.7,587.1467661496569,1.0,3.0,5.0,10.0,53.0,7.326611716220194,0.0,0.562955,2.255983,7.663935,63023.121352,45.7341001003827,1528.7331078726568
67,zip_simple,8,6380,638.0,310.10744105874016,1.0,2.0,5.0,8.0,114.0,6.265909090909091,0.0,0.5374712500000001,2.175873,7.42595525,236056.56557200002,66.77704231050159,3196.4544270332617
68,zip_simple,9,4166,520.75,778.916394743364,1.0,4.0,9.0,15.0,63.0,10.733917426788286,0.0,0.49937475000000003,2.0728745,6.86098675,66738.508552,23.524485661545846,1034.0212731403826
69,zip_simple,10,3062,255.16666666666666,565.4061961693262,1.0,4.0,8.0,15.0,60.0,10.059274983670804,0.0,0.49546900000000005,2.203037,7.215667,86272.69615,63.63249476224691,2191.191779483952
70,zip_simple,11,4930,493.0,376.6760876402961,1.0,3.0,5.0,10.0,31.0,6.768762677484787,0.0,0.599475,2.4381315,8.013369,80823.47264400001,51.749027045436115,1738.4669319154461
71,zip_simple,12,6897,574.75,433.9816528379973,1.0,3.0,6.0,10.0,37.0,7.069667971581847,0.0,0.641453,2.5284280000000003,8.453551000000001,63078.27303800001,36.04544773626214,1314.4448314242431
72,zip_simple,13,7241,724.1,625.9702868347666,1.0,3.0,6.0,11.0,45.0,8.248377295953597,0.0,0.521447,2.2407600000000003,7.656712000000001,235817.93478,50.16490295939787,2868.3865962931995
73,zip_simple,14,5033,503.3,449.7063764279977,1.0,2.0,5.0,9.0,40.0,6.162825352672362,0.0,0.553176,2.3851590000000003,7.695982000000001,63099.459798,46.314752396582556,1539.165313010316
74,zip_simple,15,2497,624.25,865.1451467817409,1.0,5.0,10.0,19.0,64.0,13.287344813776532,0.0,0.350059,1.599765,4.8131010000000005,71818.213925,33.653726718862636,1437.1590718583423
75,zip_simple,16,2984,373.0,582.6289556827742,1.0,3.0,5.0,10.0,32.0,6.704591152815014,0.0,0.5858405000000001,2.3703165000000004,7.8333275,163605.411223,113.23138726474531,4055.3912544847717
76,zip_simple,17,4648,464.8,579.1685419633908,1.0,3.0,6.0,10.0,311.0,7.161467297762479,0.0,0.50682375,2.148702,6.984935,86166.31786400001,58.02199630055939,2011.5828039100568
77,zip_simple,18,1828,152.33333333333334,320.3603700002025,1.0,3.0,6.0,11.0,60.0,7.900437636761488,0.0,0.459553,1.8422260000000001,6.413990500000001,85871.485792,187.71426624781185,3872.9931461746155
78,zip_simple,19,6739,673.9,387.7272559415961,1.0,3.0,6.0,11.0,51.0,7.641415640302715,0.0,0.6243055,2.517471,8.09693,63056.870063,27.20769480071228,1085.7409829749417
79,zip_simple,20,5774,577.4,462.1446472696617,1.0,3.0,6.0,12.0,48.0,8.290959473501905,0.0,0.611016,2.475484,8.299607,317.82488700000005,9.104300728957396,19.272965289536145
80,zip_simple,21,4400,440.0,687.8534545962534,1.0,2.0,6.0,11.0,60.0,7.859318181818182,0.0,0.45728800000000003,1.8176745,5.902656,235805.54722900002,91.43685897386365,3827.98550164836
81,zip_simple,22,2736,342.0,646.2450515606806,1.0,3.0,7.0,13.0,256.0,9.174890350877194,0.0,0.5039235,2.227471,7.072646500000001,63623.969477000006,36.16366221052631,1231.3593476761703
82,zip_simple,23,3175,529.1666666666666,906.5942219832053,1.0,3.0,7.0,12.75,44.0,8.628503937007874,0.0,0.4682075,1.8457180000000002,6.01135,345591.008183,134.83511198992127,6234.047674177376
83,zip_simple,24,7885,657.0833333333334,364.4120492885309,1.0,3.0,6.0,10.0,2056.0,7.096639188332277,0.0,0.556698,2.143244,7.0769910000000005,65562.11147100001,24.38458803157895,1024.3742986255843
84,zip_simple,25,5548,462.3333333333333,368.73170011088916,1.0,3.0,6.0,10.0,63.0,7.22801009372747,0.0,0.64736525,2.6088620000000002,8.796416,149447.935502,86.018705268385,3078.996955503919
85,zip_simple,26,7449,744.9,435.3299610640187,1.0,3.0,6.0,10.0,83.0,7.189220029534166,0.0,0.518758,2.067952,6.71283,63018.735393,24.38444608699154,1032.4021383285144
86,zip_simple,27,3026,302.6,446.36299689826444,1.0,3.0,6.0,10.0,41.0,7.604097818902842,0.0,0.55733225,2.3585010000000004,7.64223975,149411.674583,110.0943792224058,3378.3201735184844
87,zip_simple,28,4895,611.875,567.8354184972966,1.0,3.0,6.0,11.0,35.0,7.711746680286006,0.0,0.6288505,2.591895,8.6882755,63080.62282700001,35.63999059938713,1274.2042247105362
88,zip_simple,29,2781,347.625,294.8478067862582,1.0,2.0,5.0,10.0,60.0,7.090794678173319,0.0,0.34853500000000004,1.432976,4.617654,235827.15292400002,152.18768590722763,5493.176463088659
89,zip_simple,30,5607,560.7,387.6287850508525,1.0,3.0,6.0,10.0,43.0,7.762439807383628,0.0,0.49044750000000004,1.876862,5.815346,68387.795002,18.726178789013733,913.3200706750766

